A self-supervised learning strategy for postoperative brain cavity segmentation simulating resections

Accurate segmentation of brain resection cavities (RCs) aids in postoperative analysis and determining follow-up treatment. Convolutional neural networks (CNNs) are the state-of-the-art image segmentation technique, but require large annotated datasets for training. Annotation of 3D medical images is time-consuming, requires highly-trained raters, and may suffer from high inter-rater variability. Self-supervised learning strategies can leverage unlabeled data for training. We developed an algorithm to simulate resections from preoperative magnetic resonance images (MRIs). We performed self-supervised training of a 3D CNN for RC segmentation using our simulation method. We curated EPISURG, a dataset comprising 430 postoperative and 268 preoperative MRIs from 430 refractory epilepsy patients who underwent resective neurosurgery. We fine-tuned our model on three small annotated datasets from different institutions and on the annotated images in EPISURG, comprising 20, 33, 19 and 133 subjects. The model trained on data with simulated resections obtained median (interquartile range) Dice score coefficients (DSCs) of 81.7 (16.4), 82.4 (36.4), 74.9 (24.2) and 80.5 (18.7) for each of the four datasets. After fine-tuning, DSCs were 89.2 (13.3), 84.1 (19.8), 80.2 (20.1) and 85.2 (10.8). For comparison, inter-rater agreement between human annotators from our previous study was 84.0 (9.9). We present a self-supervised learning strategy for 3D CNNs using simulated RCs to accurately segment real RCs on postoperative MRI. Our method generalizes well to data from different institutions, pathologies and modalities. Source code, segmentation models and the EPISURG dataset are available at https://github.com/fepegar/ressegijcars .

==> src/london_unlabeled_aleatoric_50.csv <==
,Subject,VolumeMean,VolumeSTD,VVC,Q1,Q3,QCD
0,0003,91122.6015625,23864.861328125,0.26189836859703064,81591.716796875,105630.654296875,0.12839778365995969
1,0045,22619.787109375,4515.92919921875,0.19964507222175598,21863.2568359375,24712.162109375,0.06116757160644334
2,0046,33508.1484375,2736.41259765625,0.08166409283876419,32045.57373046875,35392.1025390625,0.04962402315314847
3,0056,26728.5859375,2782.646484375,0.10410750657320023,25114.4951171875,28699.02734375,0.06661025078156634
4,0151,2695.76904296875,2412.541015625,0.8949360847473145,889.2972412109375,3308.846923828125,0.5763379215908071
5,0176,27012.505859375,4944.59521484375,0.18304836750030518,24555.65087890625,30516.8271484375,0.10824238318405606
6,0273,18677.0703125,4162.400390625,0.22286152839660645,16353.82080078125,21060.15869140625,0.1257908929898179
7,0301,16178.7998046875,4800.931640625,0.29674214124679565,14075.05224609375,19097.56689453125,0.1514054294943101
8,0319,29587.4453125,4771.22705078125,0.1612585037946701,28904.3046875,31515.41259765625,0.04321615571011187
9,0379,9535.8603515625,3383.9541015625,0.3548661470413208,8187.684326171875,11054.8759765625,0.14900260699628395
10,0387,46393.68359375,9366.46484375,0.2018909454345703,46823.30859375,49490.0419921875,0.027688097052111733
11,0392,21192.30078125,3787.500244140625,0.17872057855129242,20303.65966796875,22876.21337890625,0.05957761173000207
12,0395,28883.509765625,3358.80419921875,0.1162879541516304,27009.30615234375,30785.0263671875,0.06533028499927337
13,0417,7495.70703125,2522.426025390625,0.3365160822868347,5825.763671875,8764.705322265625,0.20142886781575509
14,0418,28524.9453125,3326.741455078125,0.11662568897008896,27672.24560546875,30132.38623046875,0.04255957605581557
15,0431,29666.46484375,4018.58251953125,0.13545875251293182,27923.44189453125,31920.99951171875,0.06679914664171308
16,0432,20329.994140625,3356.943359375,0.16512268781661987,19100.859375,22759.7294921875,0.0874060832922375
17,0440,23160.060546875,7165.810546875,0.30940377712249756,21078.3857421875,23958.6728515625,0.06395371277143554
18,0451,20165.251953125,4110.32568359375,0.20383210480213165,18274.2724609375,22636.66259765625,0.10663139648289184
19,0462,35945.3046875,10595.1796875,0.2947583794593811,29216.044921875,39957.7607421875,0.15528588773153312
20,0463,29221.009765625,3548.094482421875,0.12142272293567657,26900.69970703125,31216.501953125,0.07426032435853772
21,0477,16643.955078125,4433.66845703125,0.2663831114768982,14793.152099609375,18886.89892578125,0.12154811829369534
22,0483,23976.970703125,4660.07275390625,0.19435618817806244,23472.7109375,25549.58935546875,0.0423659927330386
23,0484,16690.798828125,6551.5791015625,0.39252638816833496,13374.19091796875,20985.25927734375,0.2215131009405192
24,0486,24432.04296875,4174.89306640625,0.17087776958942413,23734.8759765625,25853.66796875,0.04272744919722098
25,0487,90309.5234375,8825.80078125,0.09772834926843643,85762.1328125,96164.8203125,0.05718057341867551
26,0494,16516.541015625,4996.98095703125,0.3025440275669098,14558.978515625,19469.908203125,0.14431649580807665
27,0499,41226.7890625,6631.00146484375,0.16084206104278564,41862.330078125,44028.43359375,0.025219283459861613
28,0501,7133.75439453125,3434.65234375,0.4814648926258087,5293.4697265625,8800.80126953125,0.24884802796404387
29,0503,12564.2958984375,6057.708984375,0.4821367561817169,9723.927978515625,16876.8515625,0.26889902128451965
30,0507,24738.220703125,3337.752197265625,0.13492289185523987,23627.9716796875,26659.20849609375,0.060278520406402115
31,0508,17183.876953125,2346.072998046875,0.13652756810188293,16156.37646484375,18260.32470703125,0.06113160676499776
32,0510,14950.6826171875,2786.361572265625,0.18637019395828247,14329.02099609375,16536.4423828125,0.07151751974756752
33,0511,25069.51953125,4790.68701171875,0.19109608232975006,23943.50732421875,26913.3515625,0.05839613973990092
34,0512,11882.4033203125,2539.596923828125,0.21372754871845245,10983.501220703125,13126.382568359375,0.08887978749314307
35,0513,46484.51953125,7576.75,0.1629951298236847,42749.8935546875,51536.5546875,0.09319113506368139
36,0515,8422.0615234375,3781.927978515625,0.4490501582622528,6121.492919921875,11252.130859375,0.2953119052553103
37,0516,26574.892578125,4715.87890625,0.17745618522167206,25571.998046875,28054.5205078125,0.046292814224101864
38,0517,28649.240234375,3848.421875,0.1343289315700531,26567.98974609375,30366.17138671875,0.06671182230585318
39,0519,27833.169921875,2841.27734375,0.10208241641521454,26072.748046875,28890.576171875,0.051267425415996506
40,0520,4076.8037109375,1346.8677978515625,0.33037346601486206,3292.5072021484375,4493.4322509765625,0.15424279318613457
41,0521,23036.51171875,7235.19677734375,0.31407520174980164,21715.6787109375,24486.99169921875,0.05998166261126026
42,0522,1770.80859375,2824.482421875,1.5950241088867188,287.54785919189453,2315.7021484375,0.7790854828778084
43,0524,24824.70703125,3870.103759765625,0.15589725971221924,23651.87060546875,26592.2587890625,0.05852202474253226
44,0525,50776.73046875,20161.15625,0.3970550298690796,40190.9375,66406.474609375,0.2459303334913644
45,0528,30895.556640625,3814.692138671875,0.12347057461738586,29136.45166015625,33285.9287109375,0.06647418804142191
46,0529,13261.18359375,2394.85546875,0.1805913746356964,12073.461181640625,14280.635009765625,0.08375069333034962
47,0532,22554.09765625,2428.528076171875,0.1076756939291954,21467.96240234375,23542.4931640625,0.046089974776151454
48,0534,22154.34765625,2384.98828125,0.10765328258275986,21142.80908203125,23108.630859375,0.044423905299956636
49,0535,17539.861328125,5790.3564453125,0.3301255404949188,15413.759521484375,20404.26171875,0.13932936618117236
50,0538,20126.9765625,1524.1131591796875,0.07572489231824875,19394.83251953125,20710.634765625,0.032808550433739786
51,0541,19255.13671875,3255.722412109375,0.16908331215381622,18497.75244140625,20977.99072265625,0.06282942593232627
52,0542,21381.8203125,1776.1619873046875,0.08306879550218582,20427.97802734375,22569.02197265625,0.04979519374171454
53,0543,350.2197570800781,541.4767456054688,1.5461056232452393,11.414218187332153,454.05745697021484,0.9509563361359472
54,0547,31302.47265625,2016.876953125,0.06443187594413757,30302.3828125,32176.40771484375,0.029994577144120384
55,0548,21202.1953125,3100.3994140625,0.14623011648654938,20271.1181640625,23095.833984375,0.06513521657330197
56,0550,14136.708984375,3428.40234375,0.24251770973205566,13613.302490234375,15605.62548828125,0.0681860402103667
57,0551,39875.734375,4655.0908203125,0.11673993617296219,38137.32421875,42347.58203125,0.05231114762589414
58,0552,38606.55859375,5720.748046875,0.14818072319030762,37974.98828125,41074.341796875,0.03920784037716559
59,0555,27700.681640625,6137.37548828125,0.22156044840812683,27045.42626953125,30254.12060546875,0.05599859878364003
60,0560,16785.984375,3234.587158203125,0.1926957070827484,15954.26513671875,18201.49951171875,0.06579370709836539
61,0562,25647.529296875,3357.02392578125,0.13089072704315186,23708.9482421875,27858.67919921875,0.08047162847944449
62,0564,28416.970703125,3682.194580078125,0.12957730889320374,27172.330078125,30791.11865234375,0.062432250900842576
63,0565,32567.125,2456.704833984375,0.07543511688709259,31376.0947265625,33606.2958984375,0.034320085032651874
64,0568,11302.6884765625,3694.51220703125,0.3268702030181885,9258.71875,13871.6025390625,0.1994301649084212
65,0570,32418.197265625,6616.40576171875,0.20409542322158813,30218.484375,35509.2685546875,0.08049543676546093
66,0573,28846.447265625,2837.859130859375,0.09837811440229416,27344.5341796875,30547.00439453125,0.055318450566624405
67,0576,12309.91015625,6007.85009765625,0.48804986476898193,6872.60498046875,16002.500732421875,0.3991192813071123
68,0577,25610.66796875,3510.13037109375,0.1370573490858078,23819.73779296875,26830.23193359375,0.05943723474816212
69,0585,35609.6484375,4151.13720703125,0.11657338589429855,34304.3486328125,37215.494140625,0.040704025553223125
70,0588,13283.0751953125,4344.3583984375,0.32705968618392944,11835.246826171875,16146.940673828125,0.15408709014104954
71,0589,28288.845703125,5833.81689453125,0.20622321963310242,28340.8779296875,30339.7275390625,0.03406320697286389
72,0591,19499.255859375,3844.791259765625,0.19717630743980408,19151.060546875,21547.02783203125,0.05887174018714048
73,0594,35082.94921875,3974.958984375,0.11330173164606094,33572.5185546875,36698.314453125,0.04448212387193394
74,0601,34096.7265625,4202.72021484375,0.12325876206159592,32266.85498046875,37081.083984375,0.0694213710712707
75,0603,29015.1015625,7048.4541015625,0.24292364716529846,28221.8828125,31876.96240234375,0.06081780068780732
76,0605,34652.203125,3924.160400390625,0.1132441833615303,32840.39453125,36654.65625,0.05488537206420893
77,0608,7946.283203125,4138.55322265625,0.5208162069320679,4851.604736328125,11326.109375,0.40021133975523965
78,0611,31750.052734375,3443.813232421875,0.10846637934446335,30016.21240234375,32458.33984375,0.039089955087416334
79,0614,19492.24609375,4988.60693359375,0.25592777132987976,18531.52490234375,22533.51171875,0.09745484591509074
80,0615,36471.5390625,4032.35546875,0.11056170612573624,33807.109375,39279.724609375,0.07487826378612833
81,0625,32252.619140625,3548.381103515625,0.11001838743686676,30605.1220703125,34500.4873046875,0.05983148413431159
82,0631,13847.37109375,5353.00732421875,0.38657209277153015,13018.743408203125,16942.49853515625,0.1309610307333334
83,0638,15843.0771484375,2325.92529296875,0.14681020379066467,15226.48974609375,16871.99267578125,0.05126419710628113
84,0640,8834.2587890625,2701.244873046875,0.30576926469802856,7267.59033203125,10084.990966796875,0.1623620478271952
85,0642,28155.955078125,5851.13818359375,0.20781174302101135,25982.83740234375,31693.99609375,0.09901997639646855
86,0643,27117.8828125,6072.50537109375,0.22392992675304413,24105.615234375,28517.51171875,0.08383949681106895
87,0651,237.24917602539062,959.35009765625,4.043639183044434,0.008466737810522318,0.04810681473463774,0.7006821233733302
88,0656,22905.134765625,4015.531982421875,0.17531143128871918,21054.53857421875,24530.25732421875,0.07624732504547939
89,0659,33359.515625,2257.44580078125,0.06767021864652634,32603.29296875,34317.43359375,0.025614495135510732
90,0660,32764.626953125,4088.59716796875,0.12478692829608917,31158.0771484375,35372.33203125,0.06334328820119688
91,0664,34753.984375,4068.387451171875,0.11706247925758362,32524.212890625,36320.42578125,0.05514173599949274
92,0669,39634.140625,3997.802978515625,0.10086765885353088,38897.27734375,41755.0029296875,0.035432669432889925
93,0675,28027.83984375,3349.578857421875,0.11950898915529251,25881.455078125,29397.51806640625,0.06360579417942921
94,0677,15350.9716796875,4835.80078125,0.3150159418582916,12628.743408203125,19007.80712890625,0.20163588041055688
95,0681,36281.109375,5921.5888671875,0.16321410238742828,35899.080078125,38225.0048828125,0.03137879956175155
96,0684,16690.056640625,3590.46484375,0.21512597799301147,15716.369384765625,18825.24169921875,0.09000368589913833
97,0685,32494.330078125,6025.9755859375,0.18544699251651764,32287.318359375,34966.6396484375,0.039838864037582127
98,0688,21570.421875,3337.092529296875,0.15470688045024872,20829.43701171875,22853.58349609375,0.04633714566539626
99,0689,43269.515625,8356.369140625,0.1931236982345581,41668.0322265625,47453.09765625,0.064912388760044
100,0691,16693.875,4666.7197265625,0.2795468270778656,15337.456787109375,18884.4541015625,0.10364696834118783
101,0692,16918.658203125,4364.0185546875,0.25794118642807007,15653.630615234375,20047.4169921875,0.12307163714825284
102,0693,29614.4609375,5799.6259765625,0.19583763182163239,28218.79931640625,32358.0185546875,0.06833008704896691
103,0694,9469.7470703125,3502.16845703125,0.3698270320892334,7846.3636474609375,11584.431396484375,0.1923785280308553
104,0696,11944.599609375,4543.13427734375,0.3803505003452301,9662.044677734375,14289.57421875,0.1932032052202891
105,0705,39398.34375,11321.2236328125,0.2873527705669403,36018.693359375,45997.283203125,0.1216664150325132
106,0706,30515.185546875,3729.07373046875,0.12220387160778046,28999.44677734375,32383.73681640625,0.05513383048785183
107,0707,35820.65625,5145.73974609375,0.14365285634994507,35471.939453125,38289.3515625,0.03819635028863828
108,0708,31892.76171875,3402.602783203125,0.10668887197971344,30958.39990234375,34001.34375,0.04684353226425426
109,0710,8712.4951171875,6296.6669921875,0.7227168679237366,4167.920593261719,12535.319580078125,0.5009446610347895
110,0713,20320.109375,6748.1044921875,0.33208996057510376,19019.44677734375,24615.69921875,0.1282510305318385
111,0717,20392.48046875,4923.01611328125,0.24141331017017365,19399.83056640625,22913.8681640625,0.08304728026826695
112,0718,33075.07421875,4536.00341796875,0.13714265823364258,31868.65576171875,35944.6328125,0.060105875064888896
113,0720,18253.44140625,3630.394775390625,0.19888824224472046,17600.72021484375,19783.8193359375,0.0583957739569947
114,0721,28938.58203125,4961.46044921875,0.17144794762134552,27405.330078125,31186.0322265625,0.06452661279280464
115,0724,43443.68359375,9110.8515625,0.20971636474132538,41722.44140625,48104.720703125,0.07105066159280234
116,0726,35491.84765625,7054.55908203125,0.1987656205892563,34578.0400390625,38938.630859375,0.059314312890155346
117,0728,35375.6484375,5677.4140625,0.16048933565616608,35042.9111328125,37760.1728515625,0.037323442497754336
118,0731,24513.69921875,4179.40576171875,0.17049266397953033,22629.82177734375,25651.98388671875,0.06259422297506326
119,0735,46712.87109375,12477.345703125,0.267107218503952,40068.9150390625,55753.3701171875,0.16368274929521426
120,0737,25947.751953125,9239.5419921875,0.356082558631897,25481.86279296875,31391.8916015625,0.1039148702509788
121,0739,26902.767578125,3756.074462890625,0.13961665332317352,25193.78173828125,29021.46142578125,0.07060154052831479
122,0741,22786.4609375,6242.88671875,0.2739735245704651,22864.68896484375,25980.7578125,0.06379445891569965
123,0743,36843.57421875,3336.42333984375,0.09055645018815994,35548.7314453125,38630.7919921875,0.04154867009184538
124,0748,31425.734375,5565.734375,0.1771075427532196,30782.265625,34093.021484375,0.05103261976772923
125,0749,13195.6435546875,3900.369140625,0.29558005928993225,11712.390380859375,15257.710693359375,0.1314537273235895
126,0750,27631.341796875,3932.160400390625,0.14230798184871674,25887.11181640625,30213.26025390625,0.07711443396628263
127,0754,7892.83984375,3549.718505859375,0.4497390687465668,6329.1142578125,9323.04345703125,0.1912790079018596
128,0756,36147.375,7321.71240234375,0.2025517076253891,32064.99169921875,38721.4345703125,0.09403558311798679
129,0757,26759.220703125,5578.21728515625,0.20845963060855865,24510.29638671875,29991.970703125,0.10057699631778684
130,0758,10064.0927734375,4316.8203125,0.42893287539482117,6870.091796875,13198.913818359375,0.3153530445315222
131,0760,4372.583984375,1542.1954345703125,0.35269659757614136,3547.3458862304688,5036.3896484375,0.1734726980104507
132,0765,46745.26171875,7569.13330078125,0.16192300617694855,46013.72265625,49842.1904296875,0.03993981852747229
133,0767,15712.6533203125,3835.603271484375,0.24410919845104218,13554.166748046875,17108.61474609375,0.11592059900782639
134,0768,14558.0908203125,3378.130859375,0.23204490542411804,13876.709228515625,15187.4140625,0.04509700226841328
135,0772,55299.26953125,3762.90576171875,0.0680462121963501,53242.0263671875,57571.8251953125,0.039072722110763874
136,0775,16876.40625,8201.517578125,0.48597535490989685,10444.405517578125,22144.8173828125,0.3590270286897246
137,0779,40355.6328125,9091.052734375,0.22527344524860382,38782.6171875,45285.630859375,0.07735398111602174
138,0780,23844.5078125,6535.716796875,0.27409735321998596,22910.75048828125,26830.32568359375,0.07879956560989602
139,0782,9667.103515625,3420.947265625,0.3538751006126404,7034.046630859375,12003.76806640625,0.2610447425071675
140,0783,18997.94921875,5376.73681640625,0.2830166816711426,18467.76123046875,21647.0283203125,0.07925423828583522
141,0784,93670.578125,9449.3583984375,0.10087861865758896,87245.39453125,99262.189453125,0.0644305966822332
142,0786,7027.88427734375,2899.65380859375,0.41259270906448364,5896.89208984375,9301.066650390625,0.22398893290418143
143,0791,26460.8671875,3383.873779296875,0.1278821974992752,25310.1015625,27593.6962890625,0.04316504332958876
144,0796,3317.551513671875,2953.512451171875,0.8902687430381775,598.1305313110352,5544.123291015625,0.8052406987360656
145,0798,9513.419921875,3922.6044921875,0.4123232662677765,7869.8831787109375,12465.8857421875,0.226005841301304
146,0803,17561.42578125,5163.0244140625,0.29399803280830383,15662.073486328125,21428.67724609375,0.1554728239761646
147,0805,2075.228759765625,1569.0181884765625,0.7560700178146362,591.52978515625,3454.6643676757812,0.7076117641353301
148,0806,26156.810546875,2900.675537109375,0.11089561134576797,23963.888671875,27503.4619140625,0.06877317759493574
149,0808,13287.05078125,2846.365234375,0.21422100067138672,11923.114501953125,15024.039306640625,0.11507429789110345
150,0811,10748.9384765625,2720.5322265625,0.2530977725982666,9550.40087890625,11794.19873046875,0.10512250839209823
151,0812,1804.203125,1077.4769287109375,0.59720379114151,1015.0153961181641,2868.927001953125,0.47732726591300306
152,0815,37376.515625,5108.208984375,0.13666895031929016,34268.8984375,40101.8232421875,0.07843039132805157
153,0816,29175.689453125,5981.86669921875,0.20502914488315582,29118.37060546875,31854.09716796875,0.04486822761816789
154,0817,18127.349609375,3008.785400390625,0.16598044335842133,17858.50048828125,19899.04296875,0.05404330614863553
155,0821,34252.80078125,4278.95166015625,0.12492267787456512,33847.515625,35695.625,0.02657500593718692
156,0826,39155.83203125,5327.3896484375,0.1360560953617096,36812.00390625,42961.8505859375,0.07709100580428609
157,0829,30246.4453125,5468.89794921875,0.18081125617027283,29742.60009765625,32709.27587890625,0.04750338936757257
158,0831,25040.65234375,2996.45849609375,0.11966375261545181,22460.35595703125,26792.966796875,0.08796585890238509
159,0844,13276.0546875,4531.86474609375,0.3413562774658203,9809.51025390625,17120.89208984375,0.2714917416610496
160,0848,17998.796875,7079.3759765625,0.39332494139671326,12593.447509765625,22618.24169921875,0.28470074610607626
161,0850,28813.25,4605.19482421875,0.1598290652036667,28281.2626953125,30270.93505859375,0.03398117303203211
162,0853,20456.53125,9606.591796875,0.4696100056171417,15286.943115234375,23537.931640625,0.21251809766998417
163,0858,13670.791015625,4547.57470703125,0.33264899253845215,11779.470458984375,16803.6533203125,0.17577444999091407
164,0865,45167.3515625,7278.021484375,0.16113457083702087,43857.1396484375,47327.763671875,0.03806138842134823
165,0866,31222.662109375,5510.62451171875,0.17649438977241516,30066.2548828125,34367.9794921875,0.0667614762726821
166,0868,27300.7265625,3344.327392578125,0.12249957770109177,26333.12060546875,29220.404296875,0.05197300615004608
167,0869,18013.361328125,2954.18017578125,0.16399937868118286,17146.53076171875,19445.7275390625,0.06283287460546434
168,0873,20789.404296875,5535.576171875,0.26626911759376526,19588.6982421875,24138.044921875,0.10404037324751986
169,0877,25696.4453125,5529.84619140625,0.21519887447357178,24725.58984375,28461.03955078125,0.07023287148584256
170,0879,40122.625,8418.119140625,0.2098097801208496,36847.4501953125,42574.3251953125,0.07210711384671468
171,0883,17573.681640625,5273.58984375,0.30008453130722046,16184.585205078125,20868.56103515625,0.12641236454549715
172,0887,9029.7509765625,3822.849609375,0.42336156964302063,6580.8875732421875,11672.35205078125,0.2789348401934136
173,0888,20924.447265625,4227.68896484375,0.20204542577266693,20243.41845703125,22732.0927734375,0.05790912650369663
174,0892,37989.4296875,3800.71826171875,0.10004673153162003,36230.7802734375,39036.822265625,0.03728087380930216
175,0897,41370.44921875,7233.42431640625,0.17484520375728607,40587.0556640625,44084.8125,0.04130955076082828
176,0898,25113.6875,5461.11669921875,0.21745578944683075,22952.453125,27583.927734375,0.09164634527871648
177,0902,24435.775390625,3738.892578125,0.15300895273685455,23442.2841796875,26207.29443359375,0.05569050797878495
178,0906,11239.291015625,5515.541015625,0.4907374382019043,7435.4580078125,15480.58203125,0.3510695569445613
179,0907,25595.029296875,5430.20556640625,0.21215860545635223,23834.609375,28808.72705078125,0.09448712816282012
180,0908,10716.357421875,3345.869140625,0.3122207522392273,9351.32373046875,12208.09228515625,0.13250676885761106
181,0909,22306.982421875,4775.50244140625,0.2140810638666153,20927.17822265625,25286.291015625,0.09432559088980597
182,0911,30908.796875,4302.9443359375,0.13921423256397247,29308.6845703125,33121.0595703125,0.061066644633566064
183,0914,16340.1298828125,6435.302734375,0.3938342332839966,14023.840576171875,20838.8583984375,0.19548164722499042
184,0916,32520.5859375,3422.1826171875,0.10523127019405365,31088.40087890625,33862.0703125,0.04270437739273462
185,0924,23794.568359375,6714.9501953125,0.28220516443252563,21510.3359375,26656.8037109375,0.10684603260647317
186,0931,35471.1640625,3045.609619140625,0.08586156368255615,34398.53125,37319.216796875,0.04072472472178056
187,0933,49459.140625,10000.80078125,0.20220328867435455,47925.4658203125,53076.3447265625,0.05099788685332006
188,0934,77995.1484375,10260.0888671875,0.13154777884483337,74886.109375,84530.509765625,0.06049808635144531
189,0935,13542.6103515625,5809.556640625,0.42898350954055786,11717.46923828125,14561.7333984375,0.10823251372863527
190,0938,528.269775390625,1221.2786865234375,2.3118464946746826,0.8432920277118683,522.5494232177734,0.9967775935615903
191,0939,31566.53515625,7770.443359375,0.24616079032421112,26951.18505859375,36732.9892578125,0.15359866566879193
192,0944,14087.8388671875,3007.607666015625,0.21348963677883148,13538.9833984375,15695.761474609375,0.07377447915272652
193,0946,32445.376953125,5176.9599609375,0.1595592498779297,32002.0322265625,35182.005859375,0.047332278966990375
194,0952,44648.859375,8707.1767578125,0.19501453638076782,42963.8818359375,48998.2001953125,0.06561746130676396
195,0959,17609.078125,5172.62109375,0.2937473952770233,15264.624755859375,21218.0478515625,0.16318494973671382
196,0966,24565.822265625,6378.69970703125,0.25965750217437744,23658.49462890625,27393.9423828125,0.07316884310633012
197,0967,17019.40234375,4931.33740234375,0.2897479832172394,14160.52294921875,20086.63720703125,0.17303958140689812
198,0968,45006.73828125,3187.750732421875,0.07082829624414444,43674.3017578125,46921.40625,0.03584170336090852
199,0977,23266.375,5262.01513671875,0.22616393864154816,22800.1953125,25977.16796875,0.06513211134295213
200,0983,28462.82421875,5862.990234375,0.20598764717578888,28125.14794921875,31694.93896484375,0.05967545685370467
201,0988,17798.60546875,4382.58056640625,0.24623167514801025,16342.1943359375,20448.103515625,0.11160304263514192
202,0989,45690.078125,9608.6669921875,0.21030095219612122,41948.4609375,51182.107421875,0.09914732237801804
203,0996,21276.41796875,3731.92529296875,0.1754019558429718,19934.49609375,23065.30419921875,0.07280982897915213
204,0998,6636.3212890625,4894.90283203125,0.7375928163528442,3360.4462890625,8850.150146484375,0.4495852341365181
205,1001,13796.2060546875,4695.814453125,0.3403699994087219,10725.65185546875,16615.25341796875,0.2154135535600543
206,1003,15740.2041015625,3639.19384765625,0.23120371997356415,14870.25439453125,17683.1171875,0.08640772541426674
207,1005,23294.068359375,3392.607177734375,0.14564253389835358,21965.5234375,25238.8515625,0.06934374462112887
208,1007,23234.30078125,4040.37109375,0.17389681935310364,21562.0595703125,25243.7548828125,0.07865893063749883
209,1008,25193.796875,4572.390625,0.1814887523651123,24506.2373046875,27637.83154296875,0.06005657608788632
210,1011,21063.720703125,1957.283203125,0.09292200952768326,20144.55810546875,22091.34228515625,0.04609311419153794
211,1012,10002.7373046875,3635.203125,0.36342084407806396,8337.910400390625,12604.091552734375,0.20371410345070393
212,1022,23845.802734375,4457.90185546875,0.1869470179080963,22869.76513671875,26152.50390625,0.06696423551210738
213,1029,25713.38671875,2371.1259765625,0.09221367537975311,25248.7451171875,26847.77294921875,0.030693564395090772
214,1032,11724.2041015625,8654.744140625,0.7381945848464966,4865.7879638671875,17042.73681640625,0.5558087080104662
215,1035,17040.40625,6073.587890625,0.3564227223396301,13088.42431640625,21188.48095703125,0.23631236764253766
216,1041,36473.92578125,5316.8115234375,0.14577020704746246,35056.7900390625,38930.474609375,0.052356099238415436
217,1052,31908.142578125,6595.0244140625,0.2066878229379654,31007.90673828125,35022.8857421875,0.06080464663654977
218,1057,28572.744140625,2729.522216796875,0.09552887827157974,27577.07861328125,30028.2900390625,0.04255178784766824
219,1059,28845.16796875,6179.12841796875,0.21421711146831512,28658.71435546875,31429.85205078125,0.046117553821757765
220,1063,43406.21875,7782.4033203125,0.17929235100746155,40681.4814453125,48021.1650390625,0.08274480959305862
221,1065,34713.05078125,4891.73486328125,0.14091917872428894,32542.95947265625,37894.1376953125,0.07597102149021691
222,1068,16590.78125,4638.14208984375,0.2795614004135132,15758.78759765625,19112.060546875,0.09616264380264693
223,1074,29949.41015625,7061.75537109375,0.2357894629240036,28307.81103515625,34059.4853515625,0.09222260142145718
224,1081,16430.498046875,1749.991455078125,0.10650873184204102,15217.185791015625,17356.42431640625,0.06567397713473586
225,1082,28554.390625,4393.84912109375,0.15387648344039917,27186.78515625,31417.33349609375,0.07218858396182976
226,1083,17714.873046875,3632.433349609375,0.20504991710186005,16920.32421875,19367.955078125,0.06744962579655245
227,1090,26290.70703125,3283.46337890625,0.12489064782857895,24298.50830078125,27529.41796875,0.06233916539832979
228,1091,18104.46484375,8824.8984375,0.487443208694458,12699.731689453125,23380.38330078125,0.29602598589885326
229,1100,33571.59375,5647.28125,0.1682160645723343,32918.232421875,35451.833984375,0.03705717568629409
230,1105,25123.9140625,13159.931640625,0.5238010287284851,12922.6611328125,34808.5849609375,0.4585240407329482
231,1109,27309.580078125,6342.30810546875,0.23223748803138733,27251.49560546875,30045.84814453125,0.048769320812755826
232,1111,25893.841796875,1728.599365234375,0.06675715744495392,24933.205078125,26597.640625,0.032299791011853374
233,1118,33753.24609375,5312.427734375,0.15739013254642487,32593.49267578125,35308.404296875,0.03998285382493852
234,1120,31274.6953125,3754.51708984375,0.12004967778921127,30389.83349609375,33792.87890625,0.05302121525845613
235,1126,26852.03515625,4204.9580078125,0.15659736096858978,25737.34375,28913.89501953125,0.05812404880568264
236,1131,25062.67578125,3201.084228515625,0.12772315740585327,23285.5947265625,26825.08056640625,0.07063336941979688
237,1133,26085.4140625,4051.234130859375,0.15530648827552795,25485.68603515625,28449.99951171875,0.054960152012645556
238,1142,37877.66015625,6165.48828125,0.1627737432718277,36814.09375,41733.373046875,0.06262810880453133
239,1143,37912.0078125,7176.1533203125,0.18928444385528564,37072.6298828125,40873.1953125,0.04875906336438476
240,1144,19401.107421875,5205.31494140625,0.2682998776435852,17868.48828125,22472.0634765625,0.11411780441056944
241,1147,25738.232421875,3772.711669921875,0.1465800553560257,24921.16064453125,27611.62451171875,0.051214948135438934
242,1150,17784.13671875,4441.60546875,0.24975097179412842,15749.0029296875,20629.08154296875,0.1341488614374235
243,1151,18088.61328125,5506.64990234375,0.30442631244659424,17359.09765625,21159.28173828125,0.09865898155026717
244,1152,17239.994140625,3679.2216796875,0.21341200172901154,16007.943115234375,19005.79052734375,0.08561918710845137
245,1163,7076.548828125,3828.792724609375,0.5410536527633667,5169.8994140625,9012.684814453125,0.27095100148704127
246,1165,41078.38671875,8027.02880859375,0.19540759921073914,39311.294921875,46011.126953125,0.07852369733556629
247,1169,22935.69921875,3521.183837890625,0.15352416038513184,21878.318359375,24756.76416015625,0.06172275560090898
248,1174,22198.38671875,3710.002197265625,0.16712936758995056,21574.10302734375,23296.32470703125,0.038382109702246384
249,1179,43190.71875,3127.667724609375,0.07241527736186981,41356.798828125,44947.4755859375,0.041604854246100144
250,1181,30632.09765625,3360.44873046875,0.10970351099967957,29060.80859375,32387.82373046875,0.05414302989144762
251,1200,22397.505859375,4355.78466796875,0.19447632133960724,20574.8720703125,25372.91796875,0.10442386661814296
252,1210,28694.44921875,5686.13916015625,0.19816164672374725,25108.60595703125,31964.68017578125,0.12012755324435953
253,1220,44677.078125,5951.20068359375,0.13320478796958923,42841.2451171875,47924.17578125,0.056000739199458735
254,1221,44853.55859375,7467.017578125,0.16647547483444214,40312.41796875,47620.1083984375,0.08310565761720687
255,1236,13394.7626953125,3748.29833984375,0.2798331379890442,12467.825927734375,14866.9169921875,0.0877670981388539
256,1240,34918.44140625,3523.880615234375,0.10091746598482132,33053.7841796875,36329.6533203125,0.04721399311795412
257,1249,17041.318359375,4408.095703125,0.2586710453033447,15306.92822265625,18929.99072265625,0.10582326364668532
258,1252,33818.81640625,5650.423828125,0.16707928478717804,30684.79150390625,36940.076171875,0.09249976943332311
259,1258,51606.1796875,5645.111328125,0.10938828438520432,49540.1962890625,54358.611328125,0.0463760378927141
260,1261,12089.8720703125,13916.2294921875,1.1510651111602783,4404.6461181640625,14261.053955078125,0.5280491917387821
261,1264,21267.3125,5513.537109375,0.25924935936927795,19544.490234375,24414.89404296875,0.11079326720924774
262,1272,29657.107421875,3838.32275390625,0.1294233649969101,28262.2724609375,31374.15234375,0.052180859147812335
263,1280,16979.279296875,5674.03125,0.33417385816574097,13617.640869140625,20098.32958984375,0.1922142128041935
264,1281,10015.5859375,4620.208984375,0.46130192279815674,8044.4566650390625,13710.56396484375,0.2604505597214508
265,1291,312861.15625,33390.2734375,0.1067255288362503,296428.234375,333275.96875,0.05851594159946477
266,1292,34415.32421875,1926.9068603515625,0.055989790707826614,33572.3427734375,35412.970703125,0.02668144619380249
267,1294,18993.3203125,6532.31689453125,0.3439270555973053,14127.1689453125,21929.56005859375,0.21639209459171874
268,1295,14815.794921875,4214.28125,0.2844451665878296,13208.201171875,16649.02587890625,0.11524260780075411
269,1299,17596.5625,2225.57666015625,0.1264779269695282,16432.05419921875,18794.990234375,0.0670773286021938
270,1303,20045.181640625,3671.618896484375,0.18316715955734253,19447.6494140625,20996.4658203125,0.03829522285935932
271,1306,35590.8671875,10571.470703125,0.2970276176929474,30767.7421875,42602.212890625,0.16129859546081973
272,1308,27390.4609375,3668.515625,0.13393406569957733,25150.25732421875,29467.1279296875,0.07903839748827973
273,1319,23077.89453125,6133.36376953125,0.265767902135849,21155.50537109375,26360.318359375,0.10953851958466097
274,1329,35440.16015625,4641.263671875,0.13096056878566742,34295.5224609375,37595.8046875,0.045906541963653666
275,1334,40447.30859375,5305.16748046875,0.13116243481636047,39490.6328125,43522.4599609375,0.048568569291127565
276,1335,17324.322265625,4105.56689453125,0.2369828224182129,15245.330078125,19881.62890625,0.1319869115395755
277,1343,3069.7392578125,2748.7255859375,0.8954263925552368,1540.5930786132812,3732.9108276367188,0.41572316774529505
278,1346,21987.91796875,4261.10791015625,0.1937931478023529,21507.1162109375,23557.13232421875,0.04549096412163532
279,1347,7140.28173828125,3818.333984375,0.5347595810890198,5177.2666015625,9670.980224609375,0.302642707631055
280,1349,11089.400390625,1506.1380615234375,0.13581781089305878,10079.555419921875,12010.89697265625,0.0874287913353581
281,1351,27337.7578125,3389.292724609375,0.12397844344377518,25600.62060546875,29087.654296875,0.0637619983009705
282,1356,20631.751953125,5975.34326171875,0.2896187901496887,19080.4384765625,21333.45458984375,0.055748554329551905
283,1358,33421.796875,6833.322265625,0.20445705950260162,32842.302734375,36889.89453125,0.05804480506267211
284,1363,9293.876953125,634.8094482421875,0.06830405443906784,8949.365966796875,9558.510986328125,0.032912744183140774
285,1372,30286.650390625,4616.58154296875,0.15242958068847656,29510.0947265625,32574.29443359375,0.04935539752395203
286,1377,28872.537109375,9111.84375,0.3155885934829712,25012.98876953125,34096.328125,0.1536701798072908
287,1378,22610.82421875,9050.2607421875,0.4002622961997986,18448.6865234375,26297.09716796875,0.17540000413577725
288,1379,19424.73828125,4652.80810546875,0.2395300269126892,18152.43212890625,22329.6767578125,0.10318742634173161
289,1382,32282.5390625,1695.158203125,0.05251006409525871,31283.11279296875,33367.08984375,0.03223465613080126
290,1395,51528.28125,3560.07421875,0.06908971071243286,49948.3388671875,53974.90234375,0.03874555325299766
291,1397,34917.078125,6302.35693359375,0.18049496412277222,34382.0224609375,36988.6240234375,0.036522039394313977
292,1403,8295.3935546875,1311.813232421875,0.15813754498958588,7323.7816162109375,9099.05322265625,0.10809775680407238
293,1404,30344.880859375,2433.734375,0.08020246773958206,28923.25537109375,31798.32568359375,0.047348409948526106
294,1406,23020.9921875,6347.484375,0.27572593092918396,19807.81396484375,26092.1875,0.13691445173416059
295,1408,15521.45703125,3469.648193359375,0.2235388159751892,14490.22802734375,16957.7490234375,0.07846358422703219
296,1415,30844.84765625,2917.186279296875,0.09457612782716751,29248.111328125,32275.66162109375,0.0492094380406037


==> src/summary.csv <==
,Subject,VolumeMean,VolumeSTD,VVC,Q1,Q3,QCD
0,0003,91122.6015625,23864.861328125,0.26189836859703064,81591.716796875,105630.654296875,0.12839778365995969
1,0045,22619.787109375,4515.92919921875,0.19964507222175598,21863.2568359375,24712.162109375,0.06116757160644334
2,0046,33508.1484375,2736.41259765625,0.08166409283876419,32045.57373046875,35392.1025390625,0.04962402315314847
3,0056,26728.5859375,2782.646484375,0.10410750657320023,25114.4951171875,28699.02734375,0.06661025078156634
4,0151,2695.76904296875,2412.541015625,0.8949360847473145,889.2972412109375,3308.846923828125,0.5763379215908071
5,0176,27012.505859375,4944.59521484375,0.18304836750030518,24555.65087890625,30516.8271484375,0.10824238318405606
6,0273,18677.0703125,4162.400390625,0.22286152839660645,16353.82080078125,21060.15869140625,0.1257908929898179
7,0301,16178.7998046875,4800.931640625,0.29674214124679565,14075.05224609375,19097.56689453125,0.1514054294943101
8,0319,29587.4453125,4771.22705078125,0.1612585037946701,28904.3046875,31515.41259765625,0.04321615571011187
9,0379,9535.8603515625,3383.9541015625,0.3548661470413208,8187.684326171875,11054.8759765625,0.14900260699628395
10,0387,46393.68359375,9366.46484375,0.2018909454345703,46823.30859375,49490.0419921875,0.027688097052111733
11,0392,21192.30078125,3787.500244140625,0.17872057855129242,20303.65966796875,22876.21337890625,0.05957761173000207
12,0395,28883.509765625,3358.80419921875,0.1162879541516304,27009.30615234375,30785.0263671875,0.06533028499927337
13,0417,7495.70703125,2522.426025390625,0.3365160822868347,5825.763671875,8764.705322265625,0.20142886781575509
14,0418,28524.9453125,3326.741455078125,0.11662568897008896,27672.24560546875,30132.38623046875,0.04255957605581557
15,0431,29666.46484375,4018.58251953125,0.13545875251293182,27923.44189453125,31920.99951171875,0.06679914664171308
16,0432,20329.994140625,3356.943359375,0.16512268781661987,19100.859375,22759.7294921875,0.0874060832922375
17,0440,23160.060546875,7165.810546875,0.30940377712249756,21078.3857421875,23958.6728515625,0.06395371277143554
18,0451,20165.251953125,4110.32568359375,0.20383210480213165,18274.2724609375,22636.66259765625,0.10663139648289184
19,0462,35945.3046875,10595.1796875,0.2947583794593811,29216.044921875,39957.7607421875,0.15528588773153312
20,0463,29221.009765625,3548.094482421875,0.12142272293567657,26900.69970703125,31216.501953125,0.07426032435853772
21,0477,16643.955078125,4433.66845703125,0.2663831114768982,14793.152099609375,18886.89892578125,0.12154811829369534
22,0483,23976.970703125,4660.07275390625,0.19435618817806244,23472.7109375,25549.58935546875,0.0423659927330386
23,0484,16690.798828125,6551.5791015625,0.39252638816833496,13374.19091796875,20985.25927734375,0.2215131009405192
24,0486,24432.04296875,4174.89306640625,0.17087776958942413,23734.8759765625,25853.66796875,0.04272744919722098
25,0487,90309.5234375,8825.80078125,0.09772834926843643,85762.1328125,96164.8203125,0.05718057341867551
26,0494,16516.541015625,4996.98095703125,0.3025440275669098,14558.978515625,19469.908203125,0.14431649580807665
27,0499,41226.7890625,6631.00146484375,0.16084206104278564,41862.330078125,44028.43359375,0.025219283459861613
28,0501,7133.75439453125,3434.65234375,0.4814648926258087,5293.4697265625,8800.80126953125,0.24884802796404387
29,0503,12564.2958984375,6057.708984375,0.4821367561817169,9723.927978515625,16876.8515625,0.26889902128451965
30,0507,24738.220703125,3337.752197265625,0.13492289185523987,23627.9716796875,26659.20849609375,0.060278520406402115
31,0508,17183.876953125,2346.072998046875,0.13652756810188293,16156.37646484375,18260.32470703125,0.06113160676499776
32,0510,14950.6826171875,2786.361572265625,0.18637019395828247,14329.02099609375,16536.4423828125,0.07151751974756752
33,0511,25069.51953125,4790.68701171875,0.19109608232975006,23943.50732421875,26913.3515625,0.05839613973990092
34,0512,11882.4033203125,2539.596923828125,0.21372754871845245,10983.501220703125,13126.382568359375,0.08887978749314307
35,0513,46484.51953125,7576.75,0.1629951298236847,42749.8935546875,51536.5546875,0.09319113506368139
36,0515,8422.0615234375,3781.927978515625,0.4490501582622528,6121.492919921875,11252.130859375,0.2953119052553103
37,0516,26574.892578125,4715.87890625,0.17745618522167206,25571.998046875,28054.5205078125,0.046292814224101864
38,0517,28649.240234375,3848.421875,0.1343289315700531,26567.98974609375,30366.17138671875,0.06671182230585318
39,0519,27833.169921875,2841.27734375,0.10208241641521454,26072.748046875,28890.576171875,0.051267425415996506
40,0520,4076.8037109375,1346.8677978515625,0.33037346601486206,3292.5072021484375,4493.4322509765625,0.15424279318613457
41,0521,23036.51171875,7235.19677734375,0.31407520174980164,21715.6787109375,24486.99169921875,0.05998166261126026
42,0522,1770.80859375,2824.482421875,1.5950241088867188,287.54785919189453,2315.7021484375,0.7790854828778084
43,0524,24824.70703125,3870.103759765625,0.15589725971221924,23651.87060546875,26592.2587890625,0.05852202474253226
44,0525,50776.73046875,20161.15625,0.3970550298690796,40190.9375,66406.474609375,0.2459303334913644
45,0528,30895.556640625,3814.692138671875,0.12347057461738586,29136.45166015625,33285.9287109375,0.06647418804142191
46,0529,13261.18359375,2394.85546875,0.1805913746356964,12073.461181640625,14280.635009765625,0.08375069333034962
47,0532,22554.09765625,2428.528076171875,0.1076756939291954,21467.96240234375,23542.4931640625,0.046089974776151454
48,0534,22154.34765625,2384.98828125,0.10765328258275986,21142.80908203125,23108.630859375,0.044423905299956636
49,0535,17539.861328125,5790.3564453125,0.3301255404949188,15413.759521484375,20404.26171875,0.13932936618117236
50,0538,20126.9765625,1524.1131591796875,0.07572489231824875,19394.83251953125,20710.634765625,0.032808550433739786
51,0541,19255.13671875,3255.722412109375,0.16908331215381622,18497.75244140625,20977.99072265625,0.06282942593232627
52,0542,21381.8203125,1776.1619873046875,0.08306879550218582,20427.97802734375,22569.02197265625,0.04979519374171454
53,0543,350.2197570800781,541.4767456054688,1.5461056232452393,11.414218187332153,454.05745697021484,0.9509563361359472
54,0547,31302.47265625,2016.876953125,0.06443187594413757,30302.3828125,32176.40771484375,0.029994577144120384
55,0548,21202.1953125,3100.3994140625,0.14623011648654938,20271.1181640625,23095.833984375,0.06513521657330197
56,0550,14136.708984375,3428.40234375,0.24251770973205566,13613.302490234375,15605.62548828125,0.0681860402103667
57,0551,39875.734375,4655.0908203125,0.11673993617296219,38137.32421875,42347.58203125,0.05231114762589414
58,0552,38606.55859375,5720.748046875,0.14818072319030762,37974.98828125,41074.341796875,0.03920784037716559
59,0555,27700.681640625,6137.37548828125,0.22156044840812683,27045.42626953125,30254.12060546875,0.05599859878364003
60,0560,16785.984375,3234.587158203125,0.1926957070827484,15954.26513671875,18201.49951171875,0.06579370709836539
61,0562,25647.529296875,3357.02392578125,0.13089072704315186,23708.9482421875,27858.67919921875,0.08047162847944449
62,0564,28416.970703125,3682.194580078125,0.12957730889320374,27172.330078125,30791.11865234375,0.062432250900842576
63,0565,32567.125,2456.704833984375,0.07543511688709259,31376.0947265625,33606.2958984375,0.034320085032651874
64,0568,11302.6884765625,3694.51220703125,0.3268702030181885,9258.71875,13871.6025390625,0.1994301649084212
65,0570,32418.197265625,6616.40576171875,0.20409542322158813,30218.484375,35509.2685546875,0.08049543676546093
66,0573,28846.447265625,2837.859130859375,0.09837811440229416,27344.5341796875,30547.00439453125,0.055318450566624405
67,0576,12309.91015625,6007.85009765625,0.48804986476898193,6872.60498046875,16002.500732421875,0.3991192813071123
68,0577,25610.66796875,3510.13037109375,0.1370573490858078,23819.73779296875,26830.23193359375,0.05943723474816212
69,0585,35609.6484375,4151.13720703125,0.11657338589429855,34304.3486328125,37215.494140625,0.040704025553223125
70,0588,13283.0751953125,4344.3583984375,0.32705968618392944,11835.246826171875,16146.940673828125,0.15408709014104954
71,0589,28288.845703125,5833.81689453125,0.20622321963310242,28340.8779296875,30339.7275390625,0.03406320697286389
72,0591,19499.255859375,3844.791259765625,0.19717630743980408,19151.060546875,21547.02783203125,0.05887174018714048
73,0594,35082.94921875,3974.958984375,0.11330173164606094,33572.5185546875,36698.314453125,0.04448212387193394
74,0601,34096.7265625,4202.72021484375,0.12325876206159592,32266.85498046875,37081.083984375,0.0694213710712707
75,0603,29015.1015625,7048.4541015625,0.24292364716529846,28221.8828125,31876.96240234375,0.06081780068780732
76,0605,34652.203125,3924.160400390625,0.1132441833615303,32840.39453125,36654.65625,0.05488537206420893
77,0608,7946.283203125,4138.55322265625,0.5208162069320679,4851.604736328125,11326.109375,0.40021133975523965
78,0611,31750.052734375,3443.813232421875,0.10846637934446335,30016.21240234375,32458.33984375,0.039089955087416334
79,0614,19492.24609375,4988.60693359375,0.25592777132987976,18531.52490234375,22533.51171875,0.09745484591509074
80,0615,36471.5390625,4032.35546875,0.11056170612573624,33807.109375,39279.724609375,0.07487826378612833
81,0625,32252.619140625,3548.381103515625,0.11001838743686676,30605.1220703125,34500.4873046875,0.05983148413431159
82,0631,13847.37109375,5353.00732421875,0.38657209277153015,13018.743408203125,16942.49853515625,0.1309610307333334
83,0638,15843.0771484375,2325.92529296875,0.14681020379066467,15226.48974609375,16871.99267578125,0.05126419710628113
84,0640,8834.2587890625,2701.244873046875,0.30576926469802856,7267.59033203125,10084.990966796875,0.1623620478271952
85,0642,28155.955078125,5851.13818359375,0.20781174302101135,25982.83740234375,31693.99609375,0.09901997639646855
86,0643,27117.8828125,6072.50537109375,0.22392992675304413,24105.615234375,28517.51171875,0.08383949681106895
87,0651,237.24917602539062,959.35009765625,4.043639183044434,0.008466737810522318,0.04810681473463774,0.7006821233733302
88,0656,22905.134765625,4015.531982421875,0.17531143128871918,21054.53857421875,24530.25732421875,0.07624732504547939
89,0659,33359.515625,2257.44580078125,0.06767021864652634,32603.29296875,34317.43359375,0.025614495135510732
90,0660,32764.626953125,4088.59716796875,0.12478692829608917,31158.0771484375,35372.33203125,0.06334328820119688
91,0664,34753.984375,4068.387451171875,0.11706247925758362,32524.212890625,36320.42578125,0.05514173599949274
92,0669,39634.140625,3997.802978515625,0.10086765885353088,38897.27734375,41755.0029296875,0.035432669432889925
93,0675,28027.83984375,3349.578857421875,0.11950898915529251,25881.455078125,29397.51806640625,0.06360579417942921
94,0677,15350.9716796875,4835.80078125,0.3150159418582916,12628.743408203125,19007.80712890625,0.20163588041055688
95,0681,36281.109375,5921.5888671875,0.16321410238742828,35899.080078125,38225.0048828125,0.03137879956175155
96,0684,16690.056640625,3590.46484375,0.21512597799301147,15716.369384765625,18825.24169921875,0.09000368589913833
97,0685,32494.330078125,6025.9755859375,0.18544699251651764,32287.318359375,34966.6396484375,0.039838864037582127
98,0688,21570.421875,3337.092529296875,0.15470688045024872,20829.43701171875,22853.58349609375,0.04633714566539626
99,0689,43269.515625,8356.369140625,0.1931236982345581,41668.0322265625,47453.09765625,0.064912388760044
100,0691,16693.875,4666.7197265625,0.2795468270778656,15337.456787109375,18884.4541015625,0.10364696834118783
101,0692,16918.658203125,4364.0185546875,0.25794118642807007,15653.630615234375,20047.4169921875,0.12307163714825284
102,0693,29614.4609375,5799.6259765625,0.19583763182163239,28218.79931640625,32358.0185546875,0.06833008704896691
103,0694,9469.7470703125,3502.16845703125,0.3698270320892334,7846.3636474609375,11584.431396484375,0.1923785280308553
104,0696,11944.599609375,4543.13427734375,0.3803505003452301,9662.044677734375,14289.57421875,0.1932032052202891
105,0705,39398.34375,11321.2236328125,0.2873527705669403,36018.693359375,45997.283203125,0.1216664150325132

